Short-distance HLbL contributions to the muon anomalous magnetic moment beyond perturbation theory

The hadronic light-by-light contribution to the muon anomalous magnetic moment depends on an integration over three off-shell momenta squared ($Q_i^2$) of the correlator of four electromagnetic currents and the fourth leg at zero momentum. We derive the short-distance expansion of this correlator in the limit where all three $Q_i^2$ are large and in the Euclidean domain in QCD. This is done via a systematic operator product expansion (OPE) in a background field which we construct. The leading order term in the expansion is the massless quark loop. We also compute the non-perturbative part of the next-to-leading contribution, which is suppressed by quark masses, and the chiral limit part of the next-to-next-to leading contributions to the OPE. We build a renormalisation program for the OPE. The numerical role of the higher-order contributions is estimated and found to be small.

==> results.txt <==
Projectors:

   pi1pr= + q1(mu2)*q1(nu4)*q2(mu3)*q2(mu4)*q3(mu1)*lam^-2 * (  - 8 )

       + d_(mu1,nu4)*d_(mu2,mu4)*q2(mu3)*lam^-1 * ( 2 )

       + d_(mu1,nu4)*q1(mu2)*q2(mu3)*q3(mu4)*lam^-2 * (  - 8*q2sq )

       + d_(mu1,nu4)*q1(mu3)*q2(mu4)*q3(mu2)*lam^-2 * (  - 4*q3sq - 4*q2sq + 4
         *q1sq )

       + d_(mu2,nu4)*q1(mu3)*q2(mu1)*q3(mu4)*lam^-2 * (  - 8*q1sq )

       + d_(mu2,nu4)*q1(mu4)*q2(mu3)*q3(mu1)*lam^-2 * (  - 4*q3sq + 4*q2sq - 4
         *q1sq );


   pi4pr= + q1(mu2)*q1(nu4)*q2(mu3)*q2(mu4)*q3(mu1)*lam^-4 * ( 48*q3sq^4 + 88
         *q2sq*q3sq^3 - 232*q2sq^2*q3sq^2 + 8*q2sq^3*q3sq + 88*q2sq^4 + 88*
         q1sq*q3sq^3 + 112*q1sq*q2sq*q3sq^2 - 8*q1sq*q2sq^2*q3sq - 352*q1sq*
         q2sq^3 - 232*q1sq^2*q3sq^2 - 8*q1sq^2*q2sq*q3sq + 528*q1sq^2*q2sq^2
          + 8*q1sq^3*q3sq - 352*q1sq^3*q2sq + 88*q1sq^4 )

       + d_(mu1,mu2)*d_(mu3,nu4)*q1(mu4)*lam^-2 * ( q3sq^2 - 6*q2sq*q3sq - 
         q2sq^2 + 2*q1sq*q2sq - q1sq^2 )

       + d_(mu1,mu2)*d_(mu3,nu4)*q2(mu4)*lam^-2 * ( q3sq^2 - q2sq^2 - 6*q1sq*
         q3sq + 2*q1sq*q2sq - q1sq^2 )

       + d_(mu1,mu2)*q1(mu3)*q1(nu4)*q2(mu4)*lam^-3 * (  - 4*q3sq^3 - 12*q2sq*
         q3sq^2 + 16*q2sq^2*q3sq - 12*q1sq*q3sq^2 - 32*q1sq*q2sq*q3sq + 16*
         q1sq^2*q3sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q1(mu4)*lam^-2 * ( 2*q2sq*q3sq - 2*q1sq*q3sq
          )

       + d_(mu1,mu3)*d_(mu2,nu4)*q3(mu4)*lam^-2 * ( q3sq^2 - q2sq^2 - 2*q1sq*
         q3sq + 2*q1sq*q2sq - q1sq^2 )

       + d_(mu1,mu3)*q1(mu4)*q3(mu2)*q3(nu4)*lam^-3 * ( 6*q3sq^3 + 2*q2sq*
         q3sq^2 - 2*q2sq^2*q3sq - 6*q2sq^3 - 6*q1sq*q3sq^2 + 8*q1sq*q2sq*q3sq
          + 18*q1sq*q2sq^2 - 6*q1sq^2*q3sq - 18*q1sq^2*q2sq + 6*q1sq^3 )

       + d_(mu1,mu4)*d_(mu3,nu4)*q1(mu2)*lam^-2 * ( 2*q3sq^2 - 8*q2sq*q3sq - 2
         *q2sq^2 + 4*q1sq*q2sq - 2*q1sq^2 )

       + d_(mu1,nu4)*d_(mu2,mu3)*q2(mu4)*lam^-2 * (  - 2*q2sq*q3sq + 2*q1sq*
         q3sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q3(mu4)*lam^-2 * ( q3sq^2 - 2*q2sq*q3sq - 
         q2sq^2 + 2*q1sq*q2sq - q1sq^2 )

       + d_(mu1,nu4)*q1(mu2)*q2(mu3)*q3(mu4)*lam^-3 * (  - 10*q3sq^3 + 10*q2sq
         *q3sq^2 + 30*q2sq^2*q3sq + 10*q2sq^3 + 10*q1sq*q3sq^2 - 40*q1sq*q2sq*
         q3sq - 30*q1sq*q2sq^2 + 10*q1sq^2*q3sq + 30*q1sq^2*q2sq - 10*q1sq^3 )

       + d_(mu1,nu4)*q1(mu3)*q2(mu4)*q3(mu2)*lam^-3 * (  - 8*q3sq^3 + 36*q2sq*
         q3sq^2 + 12*q2sq^2*q3sq - 4*q1sq*q3sq^2 - 24*q1sq*q2sq*q3sq + 12*
         q1sq^2*q3sq )

       + d_(mu2,mu3)*q2(mu1)*q2(nu4)*q3(mu4)*lam^-3 * ( 6*q3sq^3 - 6*q2sq*
         q3sq^2 - 6*q2sq^2*q3sq + 6*q2sq^3 + 2*q1sq*q3sq^2 + 8*q1sq*q2sq*q3sq
          - 18*q1sq*q2sq^2 - 2*q1sq^2*q3sq + 18*q1sq^2*q2sq - 6*q1sq^3 )

       + d_(mu2,nu4)*d_(mu3,mu4)*q3(mu1)*lam^-2 * ( 2*q3sq^2 - 2*q2sq^2 - 8*
         q1sq*q3sq + 4*q1sq*q2sq - 2*q1sq^2 )

       + d_(mu2,nu4)*q1(mu3)*q2(mu1)*q3(mu4)*lam^-3 * (  - 10*q3sq^3 + 10*q2sq
         *q3sq^2 + 10*q2sq^2*q3sq - 10*q2sq^3 + 10*q1sq*q3sq^2 - 40*q1sq*q2sq*
         q3sq + 30*q1sq*q2sq^2 + 30*q1sq^2*q3sq - 30*q1sq^2*q2sq + 10*q1sq^3 )

       + d_(mu2,nu4)*q1(mu4)*q2(mu3)*q3(mu1)*lam^-3 * (  - 8*q3sq^3 - 4*q2sq*
         q3sq^2 + 12*q2sq^2*q3sq + 36*q1sq*q3sq^2 - 24*q1sq*q2sq*q3sq + 12*
         q1sq^2*q3sq )

       + d_(mu3,nu4)*q1(mu2)*q2(mu4)*q3(mu1)*lam^-3 * ( 6*q3sq^3 - 6*q2sq*
         q3sq^2 - 6*q2sq^2*q3sq + 6*q2sq^3 - 50*q1sq*q3sq^2 + 72*q1sq*q2sq*
         q3sq + 10*q1sq*q2sq^2 + 22*q1sq^2*q3sq - 38*q1sq^2*q2sq + 22*q1sq^3 )

       + d_(mu3,nu4)*q1(mu4)*q2(mu1)*q3(mu2)*lam^-3 * ( 6*q3sq^3 - 50*q2sq*
         q3sq^2 + 22*q2sq^2*q3sq + 22*q2sq^3 - 6*q1sq*q3sq^2 + 72*q1sq*q2sq*
         q3sq - 38*q1sq*q2sq^2 - 6*q1sq^2*q3sq + 10*q1sq^2*q2sq + 6*q1sq^3 );


   pi7pr= + q1(mu2)*q1(nu4)*q2(mu3)*q2(mu4)*q3(mu1)*lam^-4 * (  - 160*q3sq^3
          - 80*q2sq*q3sq^2 + 80*q2sq^2*q3sq + 160*q2sq^3 + 160*q1sq*q3sq^2 - 
         240*q1sq*q2sq*q3sq - 480*q1sq*q2sq^2 + 160*q1sq^2*q3sq + 480*q1sq^2*
         q2sq - 160*q1sq^3 )

       + d_(mu1,mu2)*d_(mu3,nu4)*q1(mu4)*lam^-2 * (  - 2*q3sq - 2*q2sq + 2*
         q1sq )

       + d_(mu1,mu2)*d_(mu3,nu4)*q2(mu4)*lam^-2 * ( 4*q3sq - 2*q2sq + 2*q1sq )

       + d_(mu1,mu2)*q1(mu3)*q1(nu4)*q2(mu4)*lam^-3 * ( 20*q3sq^2 + 20*q2sq*
         q3sq - 20*q1sq*q3sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q1(mu4)*lam^-2 * ( 2*q3sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q3(mu4)*lam^-2 * (  - 2*q2sq + 2*q1sq )

       + d_(mu1,mu3)*q1(mu4)*q3(mu2)*q3(nu4)*lam^-3 * (  - 12*q3sq^2 - 16*q2sq
         *q3sq - 12*q2sq^2 + 24*q1sq*q3sq + 24*q1sq*q2sq - 12*q1sq^2 )

       + d_(mu1,mu4)*d_(mu3,nu4)*q1(mu2)*lam^-2 * (  - 4*q3sq - 4*q2sq + 4*
         q1sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q2(mu4)*lam^-2 * (  - 2*q3sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q3(mu4)*lam^-2 * (  - 2*q3sq - 2*q2sq + 2*
         q1sq )

       + d_(mu1,nu4)*q1(mu2)*q2(mu3)*q3(mu4)*lam^-3 * ( 20*q3sq^2 + 40*q2sq*
         q3sq + 20*q2sq^2 - 40*q1sq*q3sq - 40*q1sq*q2sq + 20*q1sq^2 )

       + d_(mu1,nu4)*q1(mu3)*q2(mu4)*q3(mu2)*lam^-3 * ( 20*q3sq^2 + 20*q2sq*
         q3sq - 20*q1sq*q3sq )

       + d_(mu2,mu3)*q2(mu1)*q2(nu4)*q3(mu4)*lam^-3 * (  - 8*q3sq^2 - 4*q2sq*
         q3sq + 12*q2sq^2 - 4*q1sq*q3sq - 24*q1sq*q2sq + 12*q1sq^2 )

       + d_(mu2,nu4)*d_(mu3,mu4)*q3(mu1)*lam^-2 * ( 4*q3sq - 4*q2sq + 4*q1sq )

       + d_(mu2,nu4)*q1(mu3)*q2(mu1)*q3(mu4)*lam^-3 * ( 20*q2sq*q3sq - 20*
         q2sq^2 - 20*q1sq*q3sq + 40*q1sq*q2sq - 20*q1sq^2 )

       + d_(mu2,nu4)*q1(mu4)*q2(mu3)*q3(mu1)*lam^-3 * (  - 20*q3sq^2 + 20*q2sq
         *q3sq - 20*q1sq*q3sq )

       + d_(mu3,nu4)*q1(mu2)*q2(mu4)*q3(mu1)*lam^-3 * ( 24*q3sq^2 - 28*q2sq*
         q3sq + 4*q2sq^2 + 12*q1sq*q3sq + 32*q1sq*q2sq - 36*q1sq^2 )

       + d_(mu3,nu4)*q1(mu4)*q2(mu1)*q3(mu2)*lam^-3 * (  - 12*q3sq^2 - 16*q2sq
         *q3sq + 28*q2sq^2 + 24*q1sq*q3sq - 16*q1sq*q2sq - 12*q1sq^2 );


   pi17pr= + q1(mu2)*q1(nu4)*q2(mu3)*q2(mu4)*q3(mu1)*lam^-3 * ( 80*q3sq - 80*
         q2sq - 80*q1sq )

       + d_(mu1,mu2)*d_(mu3,nu4)*q1(mu4)*lam^-2 * (  - 2*q3sq + 6*q2sq + 2*
         q1sq )

       + d_(mu1,mu2)*d_(mu3,nu4)*q2(mu4)*lam^-2 * (  - 2*q3sq + 2*q2sq + 6*
         q1sq )

       + d_(mu1,mu2)*q1(mu3)*q1(nu4)*q2(mu4)*lam^-2 * (  - 8 )

       + d_(mu1,mu3)*d_(mu2,nu4)*q1(mu4)*lam^-2 * (  - 2*q3sq - 2*q2sq + 2*
         q1sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q3(mu4)*lam^-2 * (  - 2*q3sq + 2*q2sq + 2*
         q1sq )

       + d_(mu1,mu4)*d_(mu3,nu4)*q1(mu2)*lam^-2 * (  - 4*q3sq + 8*q2sq + 4*
         q1sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q2(mu4)*lam^-2 * (  - 2*q3sq + 2*q2sq - 2*
         q1sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q3(mu4)*lam^-2 * (  - 2*q3sq + 2*q2sq + 2*
         q1sq )

       + d_(mu1,nu4)*d_(mu2,mu4)*q2(mu3)*lam^-2 * (  - 4*q3sq )

       + d_(mu1,nu4)*q1(mu2)*q2(mu3)*q3(mu4)*lam^-3 * ( 16*q3sq^2 + 8*q2sq*
         q3sq - 24*q2sq^2 - 32*q1sq*q3sq + 8*q1sq*q2sq + 16*q1sq^2 )

       + d_(mu1,nu4)*q1(mu3)*q2(mu4)*q3(mu2)*lam^-3 * ( 32*q3sq^2 - 24*q2sq*
         q3sq - 8*q2sq^2 - 24*q1sq*q3sq + 16*q1sq*q2sq - 8*q1sq^2 )

       + d_(mu2,nu4)*d_(mu3,mu4)*q3(mu1)*lam^-2 * (  - 4*q3sq + 4*q2sq + 8*
         q1sq )

       + d_(mu2,nu4)*q1(mu3)*q2(mu1)*q3(mu4)*lam^-3 * ( 16*q3sq^2 - 32*q2sq*
         q3sq + 16*q2sq^2 + 8*q1sq*q3sq + 8*q1sq*q2sq - 24*q1sq^2 )

       + d_(mu2,nu4)*q1(mu4)*q2(mu3)*q3(mu1)*lam^-3 * ( 32*q3sq^2 - 24*q2sq*
         q3sq - 8*q2sq^2 - 24*q1sq*q3sq + 16*q1sq*q2sq - 8*q1sq^2 )

       + d_(mu3,nu4)*q1(mu2)*q2(mu4)*q3(mu1)*lam^-3 * (  - 16*q3sq^2 + 32*q2sq
         *q3sq - 16*q2sq^2 + 72*q1sq*q3sq - 88*q1sq*q2sq - 56*q1sq^2 )

       + d_(mu3,nu4)*q1(mu4)*q2(mu1)*q3(mu2)*lam^-3 * (  - 16*q3sq^2 + 72*q2sq
         *q3sq - 56*q2sq^2 + 32*q1sq*q3sq - 88*q1sq*q2sq - 16*q1sq^2 );


   pi39pr= + q1(mu2)*q1(nu4)*q2(mu3)*q2(mu4)*q3(mu1)*lam^-4 * ( 160*q3sq^3 - 
         160*q2sq*q3sq^2 - 160*q2sq^2*q3sq + 160*q2sq^3 - 160*q1sq*q3sq^2 + 
         160*q1sq*q2sq*q3sq - 160*q1sq*q2sq^2 - 160*q1sq^2*q3sq - 160*q1sq^2*
         q2sq + 160*q1sq^3 )

       + d_(mu1,mu2)*d_(mu3,nu4)*q1(mu4)*lam^-2 * (  - 2*q2sq )

       + d_(mu1,mu2)*d_(mu3,nu4)*q2(mu4)*lam^-2 * (  - 2*q1sq )

       + d_(mu1,mu2)*q1(mu3)*q1(nu4)*q2(mu4)*lam^-3 * (  - 8*q3sq^2 - 4*q2sq*
         q3sq + 12*q2sq^2 - 4*q1sq*q3sq - 24*q1sq*q2sq + 12*q1sq^2 )

       + d_(mu1,mu3)*d_(mu2,nu4)*q1(mu4)*lam^-2 * (  - 2*q3sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q3(mu4)*lam^-2 * (  - 2*q1sq )

       + d_(mu1,mu3)*q1(mu4)*q3(mu2)*q3(nu4)*lam^-3 * ( 12*q3sq^2 - 4*q2sq*
         q3sq - 8*q2sq^2 - 24*q1sq*q3sq - 4*q1sq*q2sq + 12*q1sq^2 )

       + d_(mu1,mu4)*d_(mu3,nu4)*q1(mu2)*lam^-2 * (  - 4*q2sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q2(mu4)*lam^-2 * (  - 2*q3sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q3(mu4)*lam^-2 * (  - 2*q2sq )

       + d_(mu1,nu4)*d_(mu2,mu4)*q2(mu3)*lam^-2 * (  - 4*q3sq )

       + d_(mu1,nu4)*q1(mu2)*q2(mu3)*q3(mu4)*lam^-3 * (  - 4*q3sq^2 + 28*q2sq*
         q3sq + 16*q2sq^2 + 8*q1sq*q3sq - 12*q1sq*q2sq - 4*q1sq^2 )

       + d_(mu1,nu4)*q1(mu3)*q2(mu4)*q3(mu2)*lam^-3 * ( 16*q3sq^2 + 28*q2sq*
         q3sq - 4*q2sq^2 - 12*q1sq*q3sq + 8*q1sq*q2sq - 4*q1sq^2 )

       + d_(mu2,mu3)*q2(mu1)*q2(nu4)*q3(mu4)*lam^-3 * ( 12*q3sq^2 - 24*q2sq*
         q3sq + 12*q2sq^2 - 4*q1sq*q3sq - 4*q1sq*q2sq - 8*q1sq^2 )

       + d_(mu2,nu4)*d_(mu3,mu4)*q3(mu1)*lam^-2 * (  - 4*q1sq )

       + d_(mu2,nu4)*q1(mu3)*q2(mu1)*q3(mu4)*lam^-3 * (  - 4*q3sq^2 + 8*q2sq*
         q3sq - 4*q2sq^2 + 28*q1sq*q3sq - 12*q1sq*q2sq + 16*q1sq^2 )

       + d_(mu2,nu4)*q1(mu4)*q2(mu3)*q3(mu1)*lam^-3 * ( 16*q3sq^2 - 12*q2sq*
         q3sq - 4*q2sq^2 + 28*q1sq*q3sq + 8*q1sq*q2sq - 4*q1sq^2 )

       + d_(mu3,nu4)*q1(mu2)*q2(mu4)*q3(mu1)*lam^-3 * (  - 4*q3sq^2 + 8*q2sq*
         q3sq - 4*q2sq^2 - 12*q1sq*q3sq + 28*q1sq*q2sq + 16*q1sq^2 )

       + d_(mu3,nu4)*q1(mu4)*q2(mu1)*q3(mu2)*lam^-3 * (  - 4*q3sq^2 - 12*q2sq*
         q3sq + 16*q2sq^2 + 8*q1sq*q3sq + 28*q1sq*q2sq - 4*q1sq^2 );


   pi54pr= + q1(mu2)*q1(nu4)*q2(mu3)*q2(mu4)*q3(mu1)*lam^-3 * (  - 40*q2sq + 
         40*q1sq )

       + d_(mu1,mu2)*d_(mu3,nu4)*q1(mu4)*lam^-2 * ( q3sq + q2sq - q1sq )

       + d_(mu1,mu2)*d_(mu3,nu4)*q2(mu4)*lam^-2 * (  - q3sq + q2sq - q1sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q1(mu4)*lam^-2 * ( 2*q2sq - 2*q1sq )

       + d_(mu1,mu3)*d_(mu2,nu4)*q3(mu4)*lam^-2 * ( q3sq - q2sq - 3*q1sq )

       + d_(mu1,mu3)*q1(mu4)*q3(mu2)*q3(nu4)*lam^-2 * ( 2 )

       + d_(mu1,mu4)*d_(mu3,nu4)*q1(mu2)*lam^-2 * ( 4*q2sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q2(mu4)*lam^-2 * ( 2*q2sq - 2*q1sq )

       + d_(mu1,nu4)*d_(mu2,mu3)*q3(mu4)*lam^-2 * (  - q3sq + 3*q2sq + q1sq )

       + d_(mu1,nu4)*d_(mu2,mu4)*q2(mu3)*lam^-2 * ( 4*q2sq - 4*q1sq )

       + d_(mu1,nu4)*q1(mu2)*q2(mu3)*q3(mu4)*lam^-3 * ( 6*q3sq^2 - 12*q2sq*
         q3sq - 34*q2sq^2 - 12*q1sq*q3sq + 28*q1sq*q2sq + 6*q1sq^2 )

       + d_(mu1,nu4)*q1(mu3)*q2(mu4)*q3(mu2)*lam^-3 * ( 4*q3sq^2 - 28*q2sq*
         q3sq - 16*q2sq^2 + 12*q1sq*q3sq + 32*q1sq*q2sq - 16*q1sq^2 )

       + d_(mu2,mu3)*q2(mu1)*q2(nu4)*q3(mu4)*lam^-2 * (  - 2 )

       + d_(mu2,nu4)*d_(mu3,mu4)*q3(mu1)*lam^-2 * (  - 4*q1sq )

       + d_(mu2,nu4)*q1(mu3)*q2(mu1)*q3(mu4)*lam^-3 * (  - 6*q3sq^2 + 12*q2sq*
         q3sq - 6*q2sq^2 + 12*q1sq*q3sq - 28*q1sq*q2sq + 34*q1sq^2 )

       + d_(mu2,nu4)*q1(mu4)*q2(mu3)*q3(mu1)*lam^-3 * (  - 4*q3sq^2 - 12*q2sq*
         q3sq + 16*q2sq^2 + 28*q1sq*q3sq - 32*q1sq*q2sq + 16*q1sq^2 )

       + d_(mu3,nu4)*q1(mu2)*q2(mu4)*q3(mu1)*lam^-3 * (  - 6*q3sq^2 + 12*q2sq*
         q3sq - 6*q2sq^2 - 8*q1sq*q3sq - 8*q1sq*q2sq + 14*q1sq^2 )

       + d_(mu3,nu4)*q1(mu4)*q2(mu1)*q3(mu2)*lam^-3 * ( 6*q3sq^2 + 8*q2sq*q3sq
          - 14*q2sq^2 - 12*q1sq*q3sq + 8*q1sq*q2sq + 6*q1sq^2 );

Quark loop after regularizing:

   Pi1qlreg =
       + pi_^-2*Nc*lam^-2*F*eq^4 * ( 2*Q2sq*Q3sq^2 - 4*Q2sq^2*Q3sq + 2*Q2sq^3
          + 2*Q1sq*Q3sq^2 + 4*Q1sq*Q2sq*Q3sq - 2*Q1sq*Q2sq^2 - 4*Q1sq^2*Q3sq
          - 2*Q1sq^2*Q2sq + 2*Q1sq^3 )

       + pi_^-2*Nc*lam^-1*eq^4 * ( 2 )

       + pi_^-2*msq*Nc*lam^-1*F*eq^4 * (  - 4 )

       + ln_(Q3sq*musq^-1)*pi_^-2*msq*Nc*eq^4 * (  - Q1sq^-1*Q2sq^-1*Q3sq^-1
          + Q1sq^-1*Q3sq^-2 + Q2sq^-1*Q3sq^-2 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*Nc*lam^-2*eq^4 * ( 2*Q3sq^2 + 2*Q2sq*Q3sq - 
         4*Q2sq^2 + 2*Q1sq*Q3sq + 8*Q1sq*Q2sq - 4*Q1sq^2 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*msq*Nc*lam^-1*eq^4 * (  - 2*Q1sq^-1*Q2sq^-1*
         Q3sq + 2*Q1sq^-1 + 2*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*Nc*lam^-2*eq^4 * ( Q3sq^2 - Q2sq*Q3sq - 
         Q2sq^2 + Q2sq^3*Q3sq^-1 + 3*Q1sq*Q3sq + 4*Q1sq*Q2sq - 3*Q1sq*Q2sq^2*
         Q3sq^-1 - 3*Q1sq^2 + 3*Q1sq^2*Q2sq*Q3sq^-1 - Q1sq^3*Q3sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*msq*Nc*lam^-1*eq^4 * (  - Q1sq^-1*Q2sq^-1*
         Q3sq + 3*Q1sq^-1 - 3*Q1sq^-1*Q2sq*Q3sq^-1 + Q1sq^-1*Q2sq^2*Q3sq^-2 - 
         Q2sq^-1 - 3*Q2sq*Q3sq^-2 + 3*Q1sq*Q2sq^-1*Q3sq^-1 + 3*Q1sq*Q3sq^-2 - 
         Q1sq^2*Q2sq^-1*Q3sq^-2 );

   Pi4qlreg =
       + pi_^-2*Nc*lam^-4*F*eq^4 * ( 12*Q3sq^7 - 6*Q2sq*Q3sq^6 - 60*Q2sq^2*
         Q3sq^5 + 66*Q2sq^3*Q3sq^4 + 36*Q2sq^4*Q3sq^3 - 66*Q2sq^5*Q3sq^2 + 12*
         Q2sq^6*Q3sq + 6*Q2sq^7 - 6*Q1sq*Q3sq^6 + 216*Q1sq*Q2sq*Q3sq^5 - 138*
         Q1sq*Q2sq^2*Q3sq^4 - 360*Q1sq*Q2sq^3*Q3sq^3 + 270*Q1sq*Q2sq^4*Q3sq^2
          + 48*Q1sq*Q2sq^5*Q3sq - 30*Q1sq*Q2sq^6 - 60*Q1sq^2*Q3sq^5 - 138*
         Q1sq^2*Q2sq*Q3sq^4 + 744*Q1sq^2*Q2sq^2*Q3sq^3 - 204*Q1sq^2*Q2sq^3*
         Q3sq^2 - 300*Q1sq^2*Q2sq^4*Q3sq + 54*Q1sq^2*Q2sq^5 + 66*Q1sq^3*Q3sq^4
          - 360*Q1sq^3*Q2sq*Q3sq^3 - 204*Q1sq^3*Q2sq^2*Q3sq^2 + 480*Q1sq^3*
         Q2sq^3*Q3sq - 30*Q1sq^3*Q2sq^4 + 36*Q1sq^4*Q3sq^3 + 270*Q1sq^4*Q2sq*
         Q3sq^2 - 300*Q1sq^4*Q2sq^2*Q3sq - 30*Q1sq^4*Q2sq^3 - 66*Q1sq^5*Q3sq^2
          + 48*Q1sq^5*Q2sq*Q3sq + 54*Q1sq^5*Q2sq^2 + 12*Q1sq^6*Q3sq - 30*
         Q1sq^6*Q2sq + 6*Q1sq^7 )

       + pi_^-2*Nc*lam^-3*eq^4 * ( 2*Q1sq^-1*Q3sq^5 - 6*Q1sq^-1*Q2sq*Q3sq^4 + 
         4*Q1sq^-1*Q2sq^2*Q3sq^3 + 4*Q1sq^-1*Q2sq^3*Q3sq^2 - 6*Q1sq^-1*Q2sq^4*
         Q3sq + 2*Q1sq^-1*Q2sq^5 + 2*Q2sq^-1*Q3sq^5 + 36*Q3sq^4 - 20*Q2sq*
         Q3sq^3 - 64*Q2sq^2*Q3sq^2 + 34*Q2sq^3*Q3sq + 12*Q2sq^4 - 6*Q1sq*
         Q2sq^-1*Q3sq^4 - 20*Q1sq*Q3sq^3 + 168*Q1sq*Q2sq*Q3sq^2 - 28*Q1sq*
         Q2sq^2*Q3sq - 66*Q1sq*Q2sq^3 + 4*Q1sq^2*Q2sq^-1*Q3sq^3 - 64*Q1sq^2*
         Q3sq^2 - 28*Q1sq^2*Q2sq*Q3sq + 104*Q1sq^2*Q2sq^2 + 4*Q1sq^3*Q2sq^-1*
         Q3sq^2 + 34*Q1sq^3*Q3sq - 66*Q1sq^3*Q2sq - 6*Q1sq^4*Q2sq^-1*Q3sq + 12
         *Q1sq^4 + 2*Q1sq^5*Q2sq^-1 )

       + pi_^-2*msq*Nc*lam^-3*F*eq^4 * (  - 40*Q3sq^4 + 40*Q2sq*Q3sq^3 + 24*
         Q2sq^2*Q3sq^2 - 8*Q2sq^3*Q3sq - 16*Q2sq^4 + 40*Q1sq*Q3sq^3 - 208*Q1sq
         *Q2sq*Q3sq^2 + 8*Q1sq*Q2sq^2*Q3sq + 64*Q1sq*Q2sq^3 + 24*Q1sq^2*Q3sq^2
          + 8*Q1sq^2*Q2sq*Q3sq - 96*Q1sq^2*Q2sq^2 - 8*Q1sq^3*Q3sq + 64*Q1sq^3*
         Q2sq - 16*Q1sq^4 )

       + pi_^-2*msq*Nc*lam^-2*eq^4 * ( Q1sq^-2*Q2sq^-1*Q3sq^4 - 3*Q1sq^-2*
         Q3sq^3 + 2*Q1sq^-2*Q2sq*Q3sq^2 + 2*Q1sq^-2*Q2sq^2*Q3sq - 3*Q1sq^-2*
         Q2sq^3 + Q1sq^-2*Q2sq^4*Q3sq^-1 + Q1sq^-1*Q2sq^-2*Q3sq^4 - 10*Q1sq^-1
         *Q2sq^-1*Q3sq^3 + 6*Q1sq^-1*Q3sq^2 + 8*Q1sq^-1*Q2sq*Q3sq + Q1sq^-1*
         Q2sq^2 - 6*Q1sq^-1*Q2sq^3*Q3sq^-1 - 3*Q2sq^-2*Q3sq^3 + 6*Q2sq^-1*
         Q3sq^2 - 36*Q3sq + 2*Q2sq + 15*Q2sq^2*Q3sq^-1 + 2*Q1sq*Q2sq^-2*Q3sq^2
          + 8*Q1sq*Q2sq^-1*Q3sq + 2*Q1sq - 20*Q1sq*Q2sq*Q3sq^-1 + 2*Q1sq^2*
         Q2sq^-2*Q3sq + Q1sq^2*Q2sq^-1 + 15*Q1sq^2*Q3sq^-1 - 3*Q1sq^3*Q2sq^-2
          - 6*Q1sq^3*Q2sq^-1*Q3sq^-1 + Q1sq^4*Q2sq^-2*Q3sq^-1 )

       + ln_(Q3sq*musq^-1)*pi_^-2*msq*Nc*eq^4 * (  - 2*Q1sq^-1*Q2sq^-1*Q3sq^-1
          )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*Nc*lam^-4*eq^4 * ( Q1sq^-1*Q3sq^7 - 3*
         Q1sq^-1*Q2sq*Q3sq^6 + Q1sq^-1*Q2sq^2*Q3sq^5 + 5*Q1sq^-1*Q2sq^3*Q3sq^4
          - 5*Q1sq^-1*Q2sq^4*Q3sq^3 - Q1sq^-1*Q2sq^5*Q3sq^2 + 3*Q1sq^-1*Q2sq^6
         *Q3sq - Q1sq^-1*Q2sq^7 + Q2sq^-1*Q3sq^7 + 50*Q3sq^6 - 13*Q2sq*Q3sq^5
          - 184*Q2sq^2*Q3sq^4 + 119*Q2sq^3*Q3sq^3 + 106*Q2sq^4*Q3sq^2 - 75*
         Q2sq^5*Q3sq - 4*Q2sq^6 - 3*Q1sq*Q2sq^-1*Q3sq^6 - 13*Q1sq*Q3sq^5 + 486
         *Q1sq*Q2sq*Q3sq^4 - 162*Q1sq*Q2sq^2*Q3sq^3 - 559*Q1sq*Q2sq^3*Q3sq^2
          + 207*Q1sq*Q2sq^4*Q3sq + 44*Q1sq*Q2sq^5 + Q1sq^2*Q2sq^-1*Q3sq^5 - 
         184*Q1sq^2*Q3sq^4 - 162*Q1sq^2*Q2sq*Q3sq^3 + 908*Q1sq^2*Q2sq^2*Q3sq^2
          - 135*Q1sq^2*Q2sq^3*Q3sq - 124*Q1sq^2*Q2sq^4 + 5*Q1sq^3*Q2sq^-1*
         Q3sq^4 + 119*Q1sq^3*Q3sq^3 - 559*Q1sq^3*Q2sq*Q3sq^2 - 135*Q1sq^3*
         Q2sq^2*Q3sq + 170*Q1sq^3*Q2sq^3 - 5*Q1sq^4*Q2sq^-1*Q3sq^3 + 106*
         Q1sq^4*Q3sq^2 + 207*Q1sq^4*Q2sq*Q3sq - 124*Q1sq^4*Q2sq^2 - Q1sq^5*
         Q2sq^-1*Q3sq^2 - 75*Q1sq^5*Q3sq + 44*Q1sq^5*Q2sq + 3*Q1sq^6*Q2sq^-1*
         Q3sq - 4*Q1sq^6 - Q1sq^7*Q2sq^-1 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*msq*Nc*lam^-3*eq^4 * (  - 4*Q1sq^-1*Q2sq^-1*
         Q3sq^5 + 16*Q1sq^-1*Q3sq^4 - 32*Q1sq^-1*Q2sq*Q3sq^3 + 40*Q1sq^-1*
         Q2sq^2*Q3sq^2 - 28*Q1sq^-1*Q2sq^3*Q3sq + 8*Q1sq^-1*Q2sq^4 + 16*
         Q2sq^-1*Q3sq^4 - 160*Q3sq^3 + 40*Q2sq*Q3sq^2 + 128*Q2sq^2*Q3sq - 24*
         Q2sq^3 - 32*Q1sq*Q2sq^-1*Q3sq^3 + 40*Q1sq*Q3sq^2 - 200*Q1sq*Q2sq*Q3sq
          + 16*Q1sq*Q2sq^2 + 40*Q1sq^2*Q2sq^-1*Q3sq^2 + 128*Q1sq^2*Q3sq + 16*
         Q1sq^2*Q2sq - 28*Q1sq^3*Q2sq^-1*Q3sq - 24*Q1sq^3 + 8*Q1sq^4*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*Nc*lam^-4*eq^4 * ( Q2sq^-1*Q3sq^7 + 25*
         Q3sq^6 - 63*Q2sq*Q3sq^5 + Q2sq^2*Q3sq^4 + 91*Q2sq^3*Q3sq^3 - 45*
         Q2sq^4*Q3sq^2 - 29*Q2sq^5*Q3sq + 19*Q2sq^6 - 3*Q1sq*Q2sq^-1*Q3sq^6 + 
         50*Q1sq*Q3sq^5 + 243*Q1sq*Q2sq*Q3sq^4 - 500*Q1sq*Q2sq^2*Q3sq^3 + 19*
         Q1sq*Q2sq^3*Q3sq^2 + 258*Q1sq*Q2sq^4*Q3sq - 67*Q1sq*Q2sq^5 + Q1sq^2*
         Q2sq^-1*Q3sq^5 - 185*Q1sq^2*Q3sq^4 + 338*Q1sq^2*Q2sq*Q3sq^3 + 454*
         Q1sq^2*Q2sq^2*Q3sq^2 - 563*Q1sq^2*Q2sq^3*Q3sq + 51*Q1sq^2*Q2sq^4 + 5*
         Q1sq^3*Q2sq^-1*Q3sq^4 + 28*Q1sq^3*Q3sq^3 - 578*Q1sq^3*Q2sq*Q3sq^2 + 
         428*Q1sq^3*Q2sq^2*Q3sq + 85*Q1sq^3*Q2sq^3 - 5*Q1sq^4*Q2sq^-1*Q3sq^3
          + 151*Q1sq^4*Q3sq^2 - 51*Q1sq^4*Q2sq*Q3sq - 175*Q1sq^4*Q2sq^2 - 
         Q1sq^5*Q2sq^-1*Q3sq^2 - 46*Q1sq^5*Q3sq + 111*Q1sq^5*Q2sq + 3*Q1sq^6*
         Q2sq^-1*Q3sq - 23*Q1sq^6 - Q1sq^7*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*msq*Nc*lam^-3*eq^4 * (  - 2*Q1sq^-1*Q2sq^-1*
         Q3sq^5 + 12*Q1sq^-1*Q3sq^4 - 30*Q1sq^-1*Q2sq*Q3sq^3 + 40*Q1sq^-1*
         Q2sq^2*Q3sq^2 - 30*Q1sq^-1*Q2sq^3*Q3sq + 12*Q1sq^-1*Q2sq^4 - 2*
         Q1sq^-1*Q2sq^5*Q3sq^-1 + 4*Q2sq^-1*Q3sq^4 - 80*Q3sq^3 + 112*Q2sq*
         Q3sq^2 + 8*Q2sq^2*Q3sq - 52*Q2sq^3 + 8*Q2sq^4*Q3sq^-1 - 2*Q1sq*
         Q2sq^-1*Q3sq^3 - 72*Q1sq*Q3sq^2 - 100*Q1sq*Q2sq*Q3sq + 88*Q1sq*Q2sq^2
          - 10*Q1sq*Q2sq^3*Q3sq^-1 + 120*Q1sq^2*Q3sq - 72*Q1sq^2*Q2sq + 2*
         Q1sq^3*Q2sq^-1*Q3sq + 28*Q1sq^3 + 10*Q1sq^3*Q2sq*Q3sq^-1 - 4*Q1sq^4*
         Q2sq^-1 - 8*Q1sq^4*Q3sq^-1 + 2*Q1sq^5*Q2sq^-1*Q3sq^-1 );

   Pi7qlreg =
       + pi_^-2*Nc*lam^-4*F*eq^4 * ( 24*Q3sq^6 + 36*Q2sq*Q3sq^5 - 156*Q2sq^2*
         Q3sq^4 + 24*Q2sq^3*Q3sq^3 + 144*Q2sq^4*Q3sq^2 - 60*Q2sq^5*Q3sq - 12*
         Q2sq^6 - 36*Q1sq*Q3sq^5 + 288*Q1sq*Q2sq*Q3sq^4 + 312*Q1sq*Q2sq^2*
         Q3sq^3 - 576*Q1sq*Q2sq^3*Q3sq^2 - 36*Q1sq*Q2sq^4*Q3sq + 48*Q1sq*
         Q2sq^5 - 84*Q1sq^2*Q3sq^4 - 600*Q1sq^2*Q2sq*Q3sq^3 + 432*Q1sq^2*
         Q2sq^2*Q3sq^2 + 456*Q1sq^2*Q2sq^3*Q3sq - 60*Q1sq^2*Q2sq^4 + 216*
         Q1sq^3*Q3sq^3 + 144*Q1sq^3*Q2sq*Q3sq^2 - 552*Q1sq^3*Q2sq^2*Q3sq - 144
         *Q1sq^4*Q3sq^2 + 180*Q1sq^4*Q2sq*Q3sq + 60*Q1sq^4*Q2sq^2 + 12*Q1sq^5*
         Q3sq - 48*Q1sq^5*Q2sq + 12*Q1sq^6 )

       + pi_^-2*Nc*lam^-3*eq^4 * ( 6*Q1sq^-1*Q3sq^4 - 12*Q1sq^-1*Q2sq*Q3sq^3
          + 12*Q1sq^-1*Q2sq^3*Q3sq - 6*Q1sq^-1*Q2sq^4 + 4*Q2sq^-1*Q3sq^4 + 64*
         Q3sq^3 + 68*Q2sq*Q3sq^2 - 112*Q2sq^2*Q3sq - 24*Q2sq^3 - 16*Q1sq*
         Q2sq^-1*Q3sq^3 - 116*Q1sq*Q3sq^2 + 100*Q1sq*Q2sq*Q3sq + 104*Q1sq*
         Q2sq^2 + 24*Q1sq^2*Q2sq^-1*Q3sq^2 + 16*Q1sq^2*Q3sq - 108*Q1sq^2*Q2sq
          - 16*Q1sq^3*Q2sq^-1*Q3sq + 30*Q1sq^3 + 4*Q1sq^4*Q2sq^-1 )

       + pi_^-2*msq*Nc*lam^-3*F*eq^4 * (  - 72*Q3sq^3 - 72*Q2sq*Q3sq^2 + 120*
         Q2sq^2*Q3sq + 24*Q2sq^3 + 120*Q1sq*Q3sq^2 - 96*Q1sq*Q2sq*Q3sq - 72*
         Q1sq*Q2sq^2 - 24*Q1sq^2*Q3sq + 72*Q1sq^2*Q2sq - 24*Q1sq^3 )

       + pi_^-2*msq*Nc*lam^-2*eq^4 * (  - 20 + 2*Q1sq^-2*Q2sq^-1*Q3sq^3 - 4*
         Q1sq^-2*Q3sq^2 + 4*Q1sq^-2*Q2sq^2 - 2*Q1sq^-2*Q2sq^3*Q3sq^-1 + 2*
         Q1sq^-1*Q2sq^-2*Q3sq^3 - 20*Q1sq^-1*Q2sq^-1*Q3sq^2 - 12*Q1sq^-1*Q3sq
          + 20*Q1sq^-1*Q2sq + 10*Q1sq^-1*Q2sq^2*Q3sq^-1 - 8*Q2sq^-2*Q3sq^2 + 
         24*Q2sq^-1*Q3sq - 20*Q2sq*Q3sq^-1 + 12*Q1sq*Q2sq^-2*Q3sq + 4*Q1sq*
         Q2sq^-1 + 20*Q1sq*Q3sq^-1 - 8*Q1sq^2*Q2sq^-2 - 10*Q1sq^2*Q2sq^-1*
         Q3sq^-1 + 2*Q1sq^3*Q2sq^-2*Q3sq^-1 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*Nc*lam^-4*eq^4 * ( 2*Q1sq^-1*Q3sq^6 - 18*
         Q1sq^-1*Q2sq^2*Q3sq^4 + 32*Q1sq^-1*Q2sq^3*Q3sq^3 - 18*Q1sq^-1*Q2sq^4*
         Q3sq^2 + 2*Q1sq^-1*Q2sq^6 + 2*Q2sq^-1*Q3sq^6 + 104*Q3sq^5 + 126*Q2sq*
         Q3sq^4 - 368*Q2sq^2*Q3sq^3 - 58*Q2sq^3*Q3sq^2 + 184*Q2sq^4*Q3sq + 10*
         Q2sq^5 - 8*Q1sq*Q2sq^-1*Q3sq^5 - 158*Q1sq*Q3sq^4 + 544*Q1sq*Q2sq*
         Q3sq^3 + 652*Q1sq*Q2sq^2*Q3sq^2 - 440*Q1sq*Q2sq^3*Q3sq - 78*Q1sq*
         Q2sq^4 + 10*Q1sq^2*Q2sq^-1*Q3sq^4 - 160*Q1sq^2*Q3sq^3 - 924*Q1sq^2*
         Q2sq*Q3sq^2 + 208*Q1sq^2*Q2sq^2*Q3sq + 170*Q1sq^2*Q2sq^3 + 358*Q1sq^3
         *Q3sq^2 + 176*Q1sq^3*Q2sq*Q3sq - 170*Q1sq^3*Q2sq^2 - 10*Q1sq^4*
         Q2sq^-1*Q3sq^2 - 136*Q1sq^4*Q3sq + 78*Q1sq^4*Q2sq + 8*Q1sq^5*Q2sq^-1*
         Q3sq - 10*Q1sq^5 - 2*Q1sq^6*Q2sq^-1 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*msq*Nc*lam^-3*eq^4 * ( 4*Q1sq^-2*Q3sq^4 - 16
         *Q1sq^-2*Q2sq*Q3sq^3 + 24*Q1sq^-2*Q2sq^2*Q3sq^2 - 16*Q1sq^-2*Q2sq^3*
         Q3sq + 4*Q1sq^-2*Q2sq^4 - 40*Q1sq^-1*Q3sq^3 + 48*Q1sq^-1*Q2sq*Q3sq^2
          + 24*Q1sq^-1*Q2sq^2*Q3sq - 32*Q1sq^-1*Q2sq^3 - 8*Q2sq^-1*Q3sq^3 - 
         144*Q3sq^2 - 168*Q2sq*Q3sq + 64*Q2sq^2 + 24*Q1sq*Q2sq^-1*Q3sq^2 + 184
         *Q1sq*Q3sq - 40*Q1sq*Q2sq - 24*Q1sq^2*Q2sq^-1*Q3sq - 4*Q1sq^2 + 8*
         Q1sq^3*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*Nc*lam^-4*eq^4 * ( 2*Q2sq^-1*Q3sq^6 + 56*
         Q3sq^5 - 46*Q2sq*Q3sq^4 - 176*Q2sq^2*Q3sq^3 + 214*Q2sq^3*Q3sq^2 - 8*
         Q2sq^4*Q3sq - 42*Q2sq^5 - 8*Q1sq*Q2sq^-1*Q3sq^5 + 16*Q1sq*Q3sq^4 + 
         536*Q1sq*Q2sq*Q3sq^3 - 256*Q1sq*Q2sq^2*Q3sq^2 - 400*Q1sq*Q2sq^3*Q3sq
          + 112*Q1sq*Q2sq^4 + 10*Q1sq^2*Q2sq^-1*Q3sq^4 - 336*Q1sq^2*Q3sq^3 - 
         300*Q1sq^2*Q2sq*Q3sq^2 + 800*Q1sq^2*Q2sq^2*Q3sq - 30*Q1sq^2*Q2sq^3 + 
         352*Q1sq^3*Q3sq^2 - 360*Q1sq^3*Q2sq*Q3sq - 160*Q1sq^3*Q2sq^2 - 10*
         Q1sq^4*Q2sq^-1*Q3sq^2 - 40*Q1sq^4*Q3sq + 170*Q1sq^4*Q2sq + 8*Q1sq^5*
         Q2sq^-1*Q3sq - 48*Q1sq^5 - 2*Q1sq^6*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*msq*Nc*lam^-3*eq^4 * (  - 8*Q2sq^-1*Q3sq^3
          - 144*Q3sq^2 + 72*Q2sq*Q3sq + 80*Q2sq^2 + 24*Q1sq*Q2sq^-1*Q3sq^2 + 
         80*Q1sq*Q3sq - 152*Q1sq*Q2sq - 24*Q1sq^2*Q2sq^-1*Q3sq + 64*Q1sq^2 + 8
         *Q1sq^3*Q2sq^-1 );

   Pi17qlreg =
       + pi_^-2*Nc*lam^-3*F*eq^4 * ( 4*Q3sq^4 - 4*Q2sq*Q3sq^3 - 12*Q2sq^2*
         Q3sq^2 + 20*Q2sq^3*Q3sq - 8*Q2sq^4 - 4*Q1sq*Q3sq^3 + 64*Q1sq*Q2sq*
         Q3sq^2 - 44*Q1sq*Q2sq^2*Q3sq - 16*Q1sq*Q2sq^3 - 12*Q1sq^2*Q3sq^2 - 44
         *Q1sq^2*Q2sq*Q3sq + 48*Q1sq^2*Q2sq^2 + 20*Q1sq^3*Q3sq - 16*Q1sq^3*
         Q2sq - 8*Q1sq^4 )

       + pi_^-2*Nc*lam^-2*eq^4 * ( 16*Q3sq - 12*Q2sq - 4*Q2sq^2*Q3sq^-1 - 12*
         Q1sq + 8*Q1sq*Q2sq*Q3sq^-1 - 4*Q1sq^2*Q3sq^-1 )

       + pi_^-2*msq*Nc*lam^-2*F*eq^4 * (  - 24*Q3sq + 24*Q2sq + 24*Q1sq )

       + pi_^-2*msq*Nc*lam^-1*eq^4 * (  - 4*Q1sq^-1*Q2sq^-1 + 4*Q1sq^-1*
         Q3sq^-1 + 4*Q2sq^-1*Q3sq^-1 )

       + ln_(Q3sq*musq^-1)*pi_^-2*msq*Nc*eq^4 * (  - 2*Q1sq^-1*Q2sq^-1*Q3sq^-2
          )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*Nc*lam^-3*eq^4 * ( 20*Q3sq^3 - 16*Q2sq*
         Q3sq^2 - 28*Q2sq^2*Q3sq + 24*Q2sq^3 - 16*Q1sq*Q3sq^2 + 104*Q1sq*Q2sq*
         Q3sq - 24*Q1sq*Q2sq^2 - 28*Q1sq^2*Q3sq - 24*Q1sq^2*Q2sq + 24*Q1sq^3 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*msq*Nc*lam^-2*eq^4 * (  - 40 - 4*Q1sq^-1*
         Q2sq^-1*Q3sq^2 + 8*Q1sq^-1*Q3sq - 4*Q1sq^-1*Q2sq + 8*Q2sq^-1*Q3sq - 4
         *Q1sq*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*Nc*lam^-3*eq^4 * ( 10*Q3sq^3 - 28*Q2sq*
         Q3sq^2 + 24*Q2sq^2*Q3sq - 4*Q2sq^3 - 2*Q2sq^4*Q3sq^-1 + 12*Q1sq*
         Q3sq^2 + 52*Q1sq*Q2sq*Q3sq - 68*Q1sq*Q2sq^2 + 4*Q1sq*Q2sq^3*Q3sq^-1
          - 52*Q1sq^2*Q3sq + 44*Q1sq^2*Q2sq + 28*Q1sq^3 - 4*Q1sq^3*Q2sq*
         Q3sq^-1 + 2*Q1sq^4*Q3sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*msq*Nc*lam^-2*eq^4 * (  - 20 - 2*Q1sq^-1*
         Q2sq^-1*Q3sq^2 + 8*Q1sq^-1*Q3sq - 12*Q1sq^-1*Q2sq + 8*Q1sq^-1*Q2sq^2*
         Q3sq^-1 - 2*Q1sq^-1*Q2sq^3*Q3sq^-2 + 16*Q2sq*Q3sq^-1 + 4*Q2sq^2*
         Q3sq^-2 + 8*Q1sq*Q2sq^-1 - 16*Q1sq*Q3sq^-1 - 8*Q1sq^2*Q2sq^-1*Q3sq^-1
          - 4*Q1sq^2*Q3sq^-2 + 2*Q1sq^3*Q2sq^-1*Q3sq^-2 );

   Pi39qlreg =
       + pi_^-2*Nc*lam^-4*F*eq^4 * (  - 20*Q3sq^6 + 24*Q2sq*Q3sq^5 + 84*Q2sq^2
         *Q3sq^4 - 176*Q2sq^3*Q3sq^3 + 84*Q2sq^4*Q3sq^2 + 24*Q2sq^5*Q3sq - 20*
         Q2sq^6 + 24*Q1sq*Q3sq^5 - 288*Q1sq*Q2sq*Q3sq^4 + 264*Q1sq*Q2sq^2*
         Q3sq^3 + 264*Q1sq*Q2sq^3*Q3sq^2 - 288*Q1sq*Q2sq^4*Q3sq + 24*Q1sq*
         Q2sq^5 + 84*Q1sq^2*Q3sq^4 + 264*Q1sq^2*Q2sq*Q3sq^3 - 792*Q1sq^2*
         Q2sq^2*Q3sq^2 + 264*Q1sq^2*Q2sq^3*Q3sq + 84*Q1sq^2*Q2sq^4 - 176*
         Q1sq^3*Q3sq^3 + 264*Q1sq^3*Q2sq*Q3sq^2 + 264*Q1sq^3*Q2sq^2*Q3sq - 176
         *Q1sq^3*Q2sq^3 + 84*Q1sq^4*Q3sq^2 - 288*Q1sq^4*Q2sq*Q3sq + 84*Q1sq^4*
         Q2sq^2 + 24*Q1sq^5*Q3sq + 24*Q1sq^5*Q2sq - 20*Q1sq^6 )

       + pi_^-2*Nc*lam^-3*eq^4 * (  - 4*Q1sq^-1*Q3sq^4 + 16*Q1sq^-1*Q2sq*
         Q3sq^3 - 24*Q1sq^-1*Q2sq^2*Q3sq^2 + 16*Q1sq^-1*Q2sq^3*Q3sq - 4*
         Q1sq^-1*Q2sq^4 - 4*Q2sq^-1*Q3sq^4 - 44*Q3sq^3 + 48*Q2sq*Q3sq^2 + 48*
         Q2sq^2*Q3sq - 44*Q2sq^3 - 4*Q2sq^4*Q3sq^-1 + 16*Q1sq*Q2sq^-1*Q3sq^3
          + 48*Q1sq*Q3sq^2 - 176*Q1sq*Q2sq*Q3sq + 48*Q1sq*Q2sq^2 + 16*Q1sq*
         Q2sq^3*Q3sq^-1 - 24*Q1sq^2*Q2sq^-1*Q3sq^2 + 48*Q1sq^2*Q3sq + 48*
         Q1sq^2*Q2sq - 24*Q1sq^2*Q2sq^2*Q3sq^-1 + 16*Q1sq^3*Q2sq^-1*Q3sq - 44*
         Q1sq^3 + 16*Q1sq^3*Q2sq*Q3sq^-1 - 4*Q1sq^4*Q2sq^-1 - 4*Q1sq^4*Q3sq^-1
          )

       + pi_^-2*msq*Nc*lam^-3*F*eq^4 * ( 48*Q3sq^3 - 48*Q2sq*Q3sq^2 - 48*
         Q2sq^2*Q3sq + 48*Q2sq^3 - 48*Q1sq*Q3sq^2 + 192*Q1sq*Q2sq*Q3sq - 48*
         Q1sq*Q2sq^2 - 48*Q1sq^2*Q3sq - 48*Q1sq^2*Q2sq + 48*Q1sq^3 )

       + pi_^-2*msq*Nc*lam^-2*eq^4 * ( 32 - 2*Q1sq^-2*Q2sq^-1*Q3sq^3 + 8*
         Q1sq^-2*Q3sq^2 - 12*Q1sq^-2*Q2sq*Q3sq + 8*Q1sq^-2*Q2sq^2 - 2*Q1sq^-2*
         Q2sq^3*Q3sq^-1 - 2*Q1sq^-1*Q2sq^-2*Q3sq^3 + 18*Q1sq^-1*Q2sq^-1*Q3sq^2
          - 16*Q1sq^-1*Q3sq - 16*Q1sq^-1*Q2sq + 18*Q1sq^-1*Q2sq^2*Q3sq^-1 - 2*
         Q1sq^-1*Q2sq^3*Q3sq^-2 + 8*Q2sq^-2*Q3sq^2 - 16*Q2sq^-1*Q3sq - 16*Q2sq
         *Q3sq^-1 + 8*Q2sq^2*Q3sq^-2 - 12*Q1sq*Q2sq^-2*Q3sq - 16*Q1sq*Q2sq^-1
          - 16*Q1sq*Q3sq^-1 - 12*Q1sq*Q2sq*Q3sq^-2 + 8*Q1sq^2*Q2sq^-2 + 18*
         Q1sq^2*Q2sq^-1*Q3sq^-1 + 8*Q1sq^2*Q3sq^-2 - 2*Q1sq^3*Q2sq^-2*Q3sq^-1
          - 2*Q1sq^3*Q2sq^-1*Q3sq^-2 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*Nc*lam^-4*eq^4 * (  - 2*Q1sq^-1*Q3sq^6 + 8*
         Q1sq^-1*Q2sq*Q3sq^5 - 10*Q1sq^-1*Q2sq^2*Q3sq^4 + 10*Q1sq^-1*Q2sq^4*
         Q3sq^2 - 8*Q1sq^-1*Q2sq^5*Q3sq + 2*Q1sq^-1*Q2sq^6 - 2*Q2sq^-1*Q3sq^6
          - 76*Q3sq^5 + 74*Q2sq*Q3sq^4 + 216*Q2sq^2*Q3sq^3 - 302*Q2sq^3*Q3sq^2
          + 52*Q2sq^4*Q3sq + 38*Q2sq^5 + 8*Q1sq*Q2sq^-1*Q3sq^5 + 74*Q1sq*
         Q3sq^4 - 592*Q1sq*Q2sq*Q3sq^3 + 340*Q1sq*Q2sq^2*Q3sq^2 + 296*Q1sq*
         Q2sq^3*Q3sq - 126*Q1sq*Q2sq^4 - 10*Q1sq^2*Q2sq^-1*Q3sq^4 + 216*Q1sq^2
         *Q3sq^3 + 340*Q1sq^2*Q2sq*Q3sq^2 - 680*Q1sq^2*Q2sq^2*Q3sq + 86*Q1sq^2
         *Q2sq^3 - 302*Q1sq^3*Q3sq^2 + 296*Q1sq^3*Q2sq*Q3sq + 86*Q1sq^3*Q2sq^2
          + 10*Q1sq^4*Q2sq^-1*Q3sq^2 + 52*Q1sq^4*Q3sq - 126*Q1sq^4*Q2sq - 8*
         Q1sq^5*Q2sq^-1*Q3sq + 38*Q1sq^5 + 2*Q1sq^6*Q2sq^-1 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*msq*Nc*lam^-3*eq^4 * ( 8*Q1sq^-1*Q3sq^3 - 24
         *Q1sq^-1*Q2sq*Q3sq^2 + 24*Q1sq^-1*Q2sq^2*Q3sq - 8*Q1sq^-1*Q2sq^3 + 8*
         Q2sq^-1*Q3sq^3 + 128*Q3sq^2 - 72*Q2sq*Q3sq - 64*Q2sq^2 - 24*Q1sq*
         Q2sq^-1*Q3sq^2 - 72*Q1sq*Q3sq + 144*Q1sq*Q2sq + 24*Q1sq^2*Q2sq^-1*
         Q3sq - 64*Q1sq^2 - 8*Q1sq^3*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*Nc*lam^-4*eq^4 * (  - 2*Q2sq^-1*Q3sq^6 - 38*
         Q3sq^5 + 126*Q2sq*Q3sq^4 - 86*Q2sq^2*Q3sq^3 - 86*Q2sq^3*Q3sq^2 + 126*
         Q2sq^4*Q3sq - 38*Q2sq^5 - 2*Q2sq^6*Q3sq^-1 + 8*Q1sq*Q2sq^-1*Q3sq^5 - 
         52*Q1sq*Q3sq^4 - 296*Q1sq*Q2sq*Q3sq^3 + 680*Q1sq*Q2sq^2*Q3sq^2 - 296*
         Q1sq*Q2sq^3*Q3sq - 52*Q1sq*Q2sq^4 + 8*Q1sq*Q2sq^5*Q3sq^-1 - 10*Q1sq^2
         *Q2sq^-1*Q3sq^4 + 302*Q1sq^2*Q3sq^3 - 340*Q1sq^2*Q2sq*Q3sq^2 - 340*
         Q1sq^2*Q2sq^2*Q3sq + 302*Q1sq^2*Q2sq^3 - 10*Q1sq^2*Q2sq^4*Q3sq^-1 - 
         216*Q1sq^3*Q3sq^2 + 592*Q1sq^3*Q2sq*Q3sq - 216*Q1sq^3*Q2sq^2 + 10*
         Q1sq^4*Q2sq^-1*Q3sq^2 - 74*Q1sq^4*Q3sq - 74*Q1sq^4*Q2sq + 10*Q1sq^4*
         Q2sq^2*Q3sq^-1 - 8*Q1sq^5*Q2sq^-1*Q3sq + 76*Q1sq^5 - 8*Q1sq^5*Q2sq*
         Q3sq^-1 + 2*Q1sq^6*Q2sq^-1 + 2*Q1sq^6*Q3sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*msq*Nc*lam^-3*eq^4 * ( 8*Q2sq^-1*Q3sq^3 + 64
         *Q3sq^2 - 144*Q2sq*Q3sq + 64*Q2sq^2 + 8*Q2sq^3*Q3sq^-1 - 24*Q1sq*
         Q2sq^-1*Q3sq^2 + 72*Q1sq*Q3sq + 72*Q1sq*Q2sq - 24*Q1sq*Q2sq^2*Q3sq^-1
          + 24*Q1sq^2*Q2sq^-1*Q3sq - 128*Q1sq^2 + 24*Q1sq^2*Q2sq*Q3sq^-1 - 8*
         Q1sq^3*Q2sq^-1 - 8*Q1sq^3*Q3sq^-1 );

   Pi54qlreg =
       + pi_^-2*Nc*lam^-3*F*eq^4 * (  - 18*Q2sq*Q3sq^3 + 30*Q2sq^2*Q3sq^2 - 6*
         Q2sq^3*Q3sq - 6*Q2sq^4 + 18*Q1sq*Q3sq^3 - 54*Q1sq*Q2sq^2*Q3sq + 12*
         Q1sq*Q2sq^3 - 30*Q1sq^2*Q3sq^2 + 54*Q1sq^2*Q2sq*Q3sq + 6*Q1sq^3*Q3sq
          - 12*Q1sq^3*Q2sq + 6*Q1sq^4 )

       + pi_^-2*Nc*lam^-2*eq^4 * (  - 2*Q1sq^-1*Q3sq^2 + 4*Q1sq^-1*Q2sq*Q3sq
          - 2*Q1sq^-1*Q2sq^2 + 2*Q2sq^-1*Q3sq^2 - 14*Q2sq - 4*Q1sq*Q2sq^-1*
         Q3sq + 14*Q1sq + 2*Q1sq^2*Q2sq^-1 )

       + pi_^-2*msq*Nc*lam^-2*F*eq^4 * ( 24*Q2sq - 24*Q1sq )

       + pi_^-2*msq*Nc*lam^-1*eq^4 * ( 4*Q1sq^-1*Q3sq^-1 - 4*Q2sq^-1*Q3sq^-1 )

       + ln_(Q3sq*musq^-1)*pi_^-2*msq*Nc*eq^4 * (  - Q1sq^-2*Q2sq^-1*Q3sq^-1
          + Q1sq^-1*Q2sq^-2*Q3sq^-1 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*Nc*lam^-3*eq^4 * (  - Q1sq^-1*Q3sq^4 + 2*
         Q1sq^-1*Q2sq*Q3sq^3 - 2*Q1sq^-1*Q2sq^3*Q3sq + Q1sq^-1*Q2sq^4 + 
         Q2sq^-1*Q3sq^4 - 48*Q2sq*Q3sq^2 + 40*Q2sq^2*Q3sq + 7*Q2sq^3 - 2*Q1sq*
         Q2sq^-1*Q3sq^3 + 48*Q1sq*Q3sq^2 - 26*Q1sq*Q2sq^2 - 40*Q1sq^2*Q3sq + 
         26*Q1sq^2*Q2sq + 2*Q1sq^3*Q2sq^-1*Q3sq - 7*Q1sq^3 - Q1sq^4*Q2sq^-1 )

       + ln_(Q2sq*Q3sq^-1)*pi_^-2*msq*Nc*lam^-2*eq^4 * (  - 2*Q1sq^-2*Q2sq^-1*
         Q3sq^3 + 6*Q1sq^-2*Q3sq^2 - 6*Q1sq^-2*Q2sq*Q3sq + 2*Q1sq^-2*Q2sq^2 + 
         2*Q1sq^-1*Q2sq^-2*Q3sq^3 + 14*Q1sq^-1*Q3sq - 16*Q1sq^-1*Q2sq - 6*
         Q2sq^-2*Q3sq^2 - 14*Q2sq^-1*Q3sq + 6*Q1sq*Q2sq^-2*Q3sq + 16*Q1sq*
         Q2sq^-1 - 2*Q1sq^2*Q2sq^-2 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*Nc*lam^-3*eq^4 * ( Q2sq^-1*Q3sq^4 - 10*
         Q3sq^3 + 26*Q2sq^2*Q3sq - 17*Q2sq^3 - 2*Q1sq*Q2sq^-1*Q3sq^3 + 48*Q1sq
         *Q3sq^2 - 78*Q1sq*Q2sq*Q3sq + 8*Q1sq*Q2sq^2 - 14*Q1sq^2*Q3sq + 34*
         Q1sq^2*Q2sq + 2*Q1sq^3*Q2sq^-1*Q3sq - 24*Q1sq^3 - Q1sq^4*Q2sq^-1 )

       + ln_(Q1sq*Q2sq^-1)*pi_^-2*msq*Nc*lam^-2*eq^4 * ( 26 - Q1sq^-2*Q2sq^-1*
         Q3sq^3 + 4*Q1sq^-2*Q3sq^2 - 6*Q1sq^-2*Q2sq*Q3sq + 4*Q1sq^-2*Q2sq^2 - 
         Q1sq^-2*Q2sq^3*Q3sq^-1 + Q1sq^-1*Q2sq^-2*Q3sq^3 + 2*Q1sq^-1*Q3sq - 8*
         Q1sq^-1*Q2sq + 5*Q1sq^-1*Q2sq^2*Q3sq^-1 - 2*Q2sq^-2*Q3sq^2 - 12*
         Q2sq^-1*Q3sq - 4*Q2sq*Q3sq^-1 + 8*Q1sq*Q2sq^-1 - 4*Q1sq*Q3sq^-1 + 2*
         Q1sq^2*Q2sq^-2 + 5*Q1sq^2*Q2sq^-1*Q3sq^-1 - Q1sq^3*Q2sq^-2*Q3sq^-1 );

Gluon condensate before regularizing:

   Pi1gghat =
       + X6S*eq^4*msq^-1 * (  - 1/18*Q1sq^-1*Q2sq^-1*Q3sq^-1 + 1/18*Q1sq^-1*
         Q3sq^-2 + 1/18*Q2sq^-1*Q3sq^-2 )

       + X6S*eq^4 * ( 7/18*Q1sq^-2*Q2sq^-2 + 7/9*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 4/9*
         Q1sq^-2*Q3sq^-2 - 5/6*Q1sq^-2*Q2sq*Q3sq^-3 + 7/9*Q1sq^-1*Q2sq^-2*
         Q3sq^-1 + 2/3*Q1sq^-1*Q2sq^-1*Q3sq^-2 + 17/18*Q1sq^-1*Q3sq^-3 + 4/9*
         Q2sq^-2*Q3sq^-2 + 17/18*Q2sq^-1*Q3sq^-3 - 5/6*Q1sq*Q2sq^-2*Q3sq^-3 )

       + ln_(Q1sq*Q2sq^-1)*X6S*eq^4 * ( 2/9*Q1sq^-2*Q2sq*Q3sq^-3 - 2/9*Q1sq^-1*
         Q3sq^-3 + 2/9*Q2sq^-1*Q3sq^-3 - 2/9*Q1sq*Q2sq^-2*Q3sq^-3 )

       + ln_(msq*Q3sq^-1)*X6S*eq^4 * (  - 2/9*Q1sq^-2*Q2sq*Q3sq^-3 + 2/9*Q1sq^-1*
         Q3sq^-3 + 2/9*Q2sq^-1*Q3sq^-3 - 2/9*Q1sq*Q2sq^-2*Q3sq^-3 );

   Pi4gghat =
       + X6S*eq^4*msq^-1 * (  - 1/9*Q1sq^-1*Q2sq^-1*Q3sq^-1 )

       + X6S*eq^4 * ( 7/18*Q1sq^-3*Q2sq^-2*Q3sq + 7/18*Q1sq^-3*Q2sq^-1 + 7/18*
         Q1sq^-3*Q3sq^-1 + 7/18*Q1sq^-3*Q2sq*Q3sq^-2 + 7/18*Q1sq^-2*Q2sq^-3*
         Q3sq + 5/9*Q1sq^-2*Q2sq^-2 + 8/9*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 5/6*
         Q1sq^-2*Q3sq^-2 + 7/18*Q1sq^-1*Q2sq^-3 + 8/9*Q1sq^-1*Q2sq^-2*Q3sq^-1
          + 8/9*Q1sq^-1*Q2sq^-1*Q3sq^-2 + 7/18*Q2sq^-3*Q3sq^-1 + 5/6*Q2sq^-2*
         Q3sq^-2 + 7/18*Q1sq*Q2sq^-3*Q3sq^-2 )

       + ln_(Q1sq*Q2sq^-1)*X6S*eq^4 * (  - 2/9*Q1sq^-2*Q3sq^-2 + 2/9*Q2sq^-2*
         Q3sq^-2 )

       + ln_(msq*Q3sq^-1)*X6S*eq^4 * ( 2/9*Q1sq^-2*Q3sq^-2 + 2/9*Q2sq^-2*Q3sq^-2
          );

   Pi7gghat =
       + X6S*eq^4 * ( 7/9*Q1sq^-3*Q2sq^-2 - 7/9*Q1sq^-3*Q3sq^-2 + 7/9*Q1sq^-2*
         Q2sq^-3 + 7/9*Q2sq^-3*Q3sq^-2 );

   Pi17gghat =
       + X6S*eq^4*msq^-1 * (  - 1/9*Q1sq^-1*Q2sq^-1*Q3sq^-2 )

       + X6S*eq^4 * (  - 4/9*Q1sq^-2*Q2sq^-2*Q3sq^-1 + 2/3*Q1sq^-2*Q2sq^-1*
         Q3sq^-2 + 5/3*Q1sq^-2*Q3sq^-3 + 2/3*Q1sq^-1*Q2sq^-2*Q3sq^-2 + 4/3*
         Q1sq^-1*Q2sq^-1*Q3sq^-3 + 5/3*Q2sq^-2*Q3sq^-3 )

       + ln_(Q1sq*Q2sq^-1)*X6S*eq^4 * (  - 4/9*Q1sq^-2*Q3sq^-3 + 4/9*Q2sq^-2*
         Q3sq^-3 )

       + ln_(msq*Q3sq^-1)*X6S*eq^4 * ( 4/9*Q1sq^-2*Q3sq^-3 + 4/9*Q2sq^-2*Q3sq^-3
          );

   Pi39gghat =
       + X6S*eq^4 * (  - 7/9*Q1sq^-3*Q2sq^-2 - 7/9*Q1sq^-3*Q3sq^-2 - 7/9*Q1sq^-2*
         Q2sq^-3 - 4/9*Q1sq^-2*Q2sq^-2*Q3sq^-1 - 4/9*Q1sq^-2*Q2sq^-1*Q3sq^-2
          - 7/9*Q1sq^-2*Q3sq^-3 - 4/9*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 7/9*Q2sq^-3*
         Q3sq^-2 - 7/9*Q2sq^-2*Q3sq^-3 );

   Pi54gghat =
       + X6S*eq^4*msq^-1 * (  - 1/18*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 1/18*Q1sq^-1*
         Q2sq^-2*Q3sq^-1 )

       + X6S*eq^4 * ( 5/18*Q1sq^-3*Q2sq^-2 + 2/3*Q1sq^-3*Q2sq^-1*Q3sq^-1 + 5/18*
         Q1sq^-3*Q3sq^-2 - 5/18*Q1sq^-2*Q2sq^-3 + 2/3*Q1sq^-2*Q2sq^-1*Q3sq^-2
          - 2/3*Q1sq^-1*Q2sq^-3*Q3sq^-1 - 2/3*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 5/18*
         Q2sq^-3*Q3sq^-2 );

Gluon condensate after regularizing:

   Pi1ggreghat =
       + X6R*eq^4 * ( 1/9*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 5/9*Q1sq^-2*Q3sq^-2 - 20/
         27*Q1sq^-2*Q2sq*Q3sq^-3 + 1/9*Q1sq^-1*Q2sq^-2*Q3sq^-1 + 2/3*Q1sq^-1*
         Q2sq^-1*Q3sq^-2 + 20/27*Q1sq^-1*Q3sq^-3 + 5/9*Q2sq^-2*Q3sq^-2 + 20/27
         *Q2sq^-1*Q3sq^-3 - 20/27*Q1sq*Q2sq^-2*Q3sq^-3 )

       + ln_(Q3sq*musq^-1)*X6R*eq^4 * ( 2/9*Q1sq^-2*Q2sq*Q3sq^-3 - 2/9*Q1sq^-1
         *Q3sq^-3 - 2/9*Q2sq^-1*Q3sq^-3 + 2/9*Q1sq*Q2sq^-2*Q3sq^-3 )

       + ln_(Q1sq*Q2sq^-1)*X6R*eq^4 * ( 2/9*Q1sq^-2*Q2sq*Q3sq^-3 - 2/9*Q1sq^-1
         *Q3sq^-3 + 2/9*Q2sq^-1*Q3sq^-3 - 2/9*Q1sq*Q2sq^-2*Q3sq^-3 );

   Pi4ggreghat =
       + X6R*eq^4 * ( 1/9*Q1sq^-3*Q2sq^-2*Q3sq + 1/9*Q1sq^-3*Q2sq^-1 - 1/18*
         Q1sq^-3*Q3sq^-1 - 1/18*Q1sq^-3*Q2sq*Q3sq^-2 + 1/9*Q1sq^-2*Q2sq^-3*
         Q3sq + 1/3*Q1sq^-2*Q2sq^-2 + 2/9*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 61/54*
         Q1sq^-2*Q3sq^-2 + 1/9*Q1sq^-1*Q2sq^-3 + 2/9*Q1sq^-1*Q2sq^-2*Q3sq^-1
          - 4/9*Q1sq^-1*Q2sq^-1*Q3sq^-2 - 1/18*Q2sq^-3*Q3sq^-1 + 61/54*Q2sq^-2
         *Q3sq^-2 - 1/18*Q1sq*Q2sq^-3*Q3sq^-2 )

       + ln_(Q3sq*musq^-1)*X6R*eq^4 * (  - 2/9*Q1sq^-2*Q3sq^-2 - 2/9*Q2sq^-2*
         Q3sq^-2 )

       + ln_(Q1sq*Q2sq^-1)*X6R*eq^4 * (  - 2/9*Q1sq^-2*Q3sq^-2 + 2/9*Q2sq^-2*
         Q3sq^-2 );

   Pi7ggreghat =
       + X6R*eq^4 * (  - 1/9*Q1sq^-3*Q2sq^-2 + 1/9*Q1sq^-3*Q3sq^-2 + 2/9*
         Q1sq^-2*Q2sq^-3 - 1/9*Q2sq^-3*Q3sq^-2 );

   Pi17ggreghat =
       + X6R*eq^4 * ( 1/6*Q1sq^-3*Q2sq^-2 - 1/6*Q1sq^-3*Q3sq^-2 + 1/6*Q1sq^-2*
         Q2sq^-3 + 2/9*Q1sq^-2*Q2sq^-2*Q3sq^-1 + 89/54*Q1sq^-2*Q3sq^-3 - 1/6*
         Q2sq^-3*Q3sq^-2 + 89/54*Q2sq^-2*Q3sq^-3 )

       + ln_(Q3sq*musq^-1)*X6R*eq^4 * (  - 4/9*Q1sq^-2*Q3sq^-3 - 4/9*Q2sq^-2*
         Q3sq^-3 )

       + ln_(Q1sq*Q2sq^-1)*X6R*eq^4 * (  - 4/9*Q1sq^-2*Q3sq^-3 + 4/9*Q2sq^-2*
         Q3sq^-3 );

   Pi39ggreghat =
       + X6R*eq^4 * (  - 1/18*Q1sq^-3*Q2sq^-2 - 1/18*Q1sq^-3*Q3sq^-2 - 1/18*
         Q1sq^-2*Q2sq^-3 - 4/9*Q1sq^-2*Q2sq^-2*Q3sq^-1 - 4/9*Q1sq^-2*Q2sq^-1*
         Q3sq^-2 - 1/18*Q1sq^-2*Q3sq^-3 - 4/9*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 1/18*
         Q2sq^-3*Q3sq^-2 - 1/18*Q2sq^-2*Q3sq^-3 );

   Pi54ggreghat =
       + X6R*eq^4 * ( 1/18*Q1sq^-3*Q2sq^-2 + 1/18*Q1sq^-3*Q3sq^-2 - 1/18*
         Q1sq^-2*Q2sq^-3 - 1/6*Q1sq^-2*Q3sq^-3 - 1/18*Q2sq^-3*Q3sq^-2 + 1/6*
         Q2sq^-2*Q3sq^-3 );

One-cut topologies

   Pi1hat =
       + X8*eq^4 * (  - 16/3*Q1sq^-2*Q2sq^-1*Q3sq^-1 - 8/3*Q1sq^-2*Q3sq^-2 + 4
         *Q1sq^-2*Q2sq*Q3sq^-3 - 16/3*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 4*Q1sq^-1*
         Q3sq^-3 - 8/3*Q2sq^-2*Q3sq^-2 - 4*Q2sq^-1*Q3sq^-3 + 4*Q1sq*Q2sq^-2*
         Q3sq^-3 )

       + X7*eq^4 * (  - 4/3*Q1sq^-2*Q2sq*Q3sq^-3 + 4/3*Q1sq^-1*Q3sq^-3 + 4/3*
         Q2sq^-1*Q3sq^-3 - 4/3*Q1sq*Q2sq^-2*Q3sq^-3 )

       + X5*eq^4*mq * (  - 4/3*Q1sq^-2*Q2sq^-2 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 4/
         3*Q1sq^-2*Q2sq*Q3sq^-3 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 4*Q1sq^-1*
         Q3sq^-3 - 4*Q2sq^-1*Q3sq^-3 + 4/3*Q1sq*Q2sq^-2*Q3sq^-3 )

       + X4*eq^4*mq * ( 20/3*Q1sq^-2*Q2sq^-2 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 - 4/3
         *Q1sq^-2*Q2sq*Q3sq^-3 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 4/3*Q1sq^-1*
         Q3sq^-3 - 4/3*Q2sq^-1*Q3sq^-3 - 4/3*Q1sq*Q2sq^-2*Q3sq^-3 )

       + X3*eq^4*mq * ( 4/3*Q1sq^-2*Q2sq^-2 + 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 - 8/3*
         Q1sq^-2*Q2sq*Q3sq^-3 + 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 + 16/3*Q1sq^-1*
         Q3sq^-3 + 16/3*Q2sq^-1*Q3sq^-3 - 8/3*Q1sq*Q2sq^-2*Q3sq^-3 )

       + X2*eq^4*mq * ( 4*Q1sq^-1*Q2sq^-1*Q3sq^-1 - 4*Q1sq^-1*Q3sq^-2 - 4*
         Q2sq^-1*Q3sq^-2 )

       + X2*eq^4*mq^3 * ( 8/3*Q1sq^-2*Q2sq^-2 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 8*
         Q1sq^-2*Q3sq^-2 - 8/3*Q1sq^-2*Q2sq*Q3sq^-3 - 8*Q1sq^-1*Q2sq^-2*
         Q3sq^-1 + 8*Q1sq^-1*Q3sq^-3 + 8*Q2sq^-2*Q3sq^-2 + 8*Q2sq^-1*Q3sq^-3
          - 8/3*Q1sq*Q2sq^-2*Q3sq^-3 );

   Pi4hat =
       + X8*eq^4 * (  - 8/3*Q1sq^-3*Q2sq^-2*Q3sq - 8/3*Q1sq^-3*Q2sq^-1 - 4/3*
         Q1sq^-3*Q3sq^-1 - 4/3*Q1sq^-3*Q2sq*Q3sq^-2 - 8/3*Q1sq^-2*Q2sq^-3*Q3sq
          - 8/3*Q1sq^-2*Q2sq^-2 - 16/3*Q1sq^-2*Q2sq^-1*Q3sq^-1 - 8/3*Q1sq^-2*
         Q3sq^-2 - 8/3*Q1sq^-1*Q2sq^-3 - 16/3*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 32/3*
         Q1sq^-1*Q2sq^-1*Q3sq^-2 - 4/3*Q2sq^-3*Q3sq^-1 - 8/3*Q2sq^-2*Q3sq^-2
          - 4/3*Q1sq*Q2sq^-3*Q3sq^-2 )

       + X7*eq^4 * ( 4/3*Q1sq^-2*Q3sq^-2 + 4/3*Q2sq^-2*Q3sq^-2 )

       + X5*eq^4*mq * (  - 4*Q1sq^-3*Q2sq^-2*Q3sq - 4*Q1sq^-3*Q2sq^-1 - 4*
         Q1sq^-3*Q3sq^-1 - 4*Q1sq^-3*Q2sq*Q3sq^-2 - 4*Q1sq^-2*Q2sq^-3*Q3sq - 8
         *Q1sq^-2*Q2sq^-1*Q3sq^-1 + 4/3*Q1sq^-2*Q3sq^-2 - 4*Q1sq^-1*Q2sq^-3 - 
         8*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 16*Q1sq^-1*Q2sq^-1*Q3sq^-2 - 4*Q2sq^-3*
         Q3sq^-1 + 4/3*Q2sq^-2*Q3sq^-2 - 4*Q1sq*Q2sq^-3*Q3sq^-2 )

       + X4*eq^4*mq * (  - 4*Q1sq^-3*Q2sq^-2*Q3sq - 4*Q1sq^-3*Q2sq^-1 - 4*
         Q1sq^-2*Q2sq^-3*Q3sq + 8*Q1sq^-2*Q2sq^-2 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-1
          - 4*Q1sq^-1*Q2sq^-3 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 16*Q1sq^-1*Q2sq^-1
         *Q3sq^-2 )

       + X3*eq^4*mq * ( 4*Q1sq^-3*Q2sq^-2*Q3sq + 4*Q1sq^-3*Q2sq^-1 + 4*Q1sq^-3
         *Q3sq^-1 + 4*Q1sq^-3*Q2sq*Q3sq^-2 + 4*Q1sq^-2*Q2sq^-3*Q3sq + 8*
         Q1sq^-2*Q2sq^-1*Q3sq^-1 + 4*Q1sq^-1*Q2sq^-3 + 8*Q1sq^-1*Q2sq^-2*
         Q3sq^-1 + 16*Q1sq^-1*Q2sq^-1*Q3sq^-2 + 4*Q2sq^-3*Q3sq^-1 + 4*Q1sq*
         Q2sq^-3*Q3sq^-2 )

       + X2*eq^4*mq * ( 8*Q1sq^-1*Q2sq^-1*Q3sq^-1 )

       + X2*eq^4*mq^3 * ( 8*Q1sq^-2*Q2sq^-2 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 16/3
         *Q1sq^-2*Q3sq^-2 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 - 16*Q1sq^-1*Q2sq^-1*
         Q3sq^-2 + 16/3*Q2sq^-2*Q3sq^-2 );

   Pi7hat =
       + X8*eq^4 * (  - 8/3*Q1sq^-3*Q2sq^-2 + 8/3*Q1sq^-3*Q3sq^-2 - 16/3*
         Q1sq^-2*Q2sq^-3 - 8/3*Q2sq^-3*Q3sq^-2 )

       + X5*eq^4*mq * (  - 8*Q1sq^-3*Q2sq^-2 + 8*Q1sq^-3*Q3sq^-2 - 8*Q1sq^-2*
         Q2sq^-3 - 8*Q2sq^-3*Q3sq^-2 )

       + X4*eq^4*mq * (  - 8*Q1sq^-2*Q2sq^-3 )

       + X3*eq^4*mq * ( 8*Q1sq^-3*Q2sq^-2 - 8*Q1sq^-3*Q3sq^-2 + 8*Q1sq^-2*
         Q2sq^-3 + 8*Q2sq^-3*Q3sq^-2 );

   Pi17hat =
       + X8*eq^4 * (  - 4/3*Q1sq^-3*Q2sq^-2 + 4/3*Q1sq^-3*Q3sq^-2 - 4/3*
         Q1sq^-2*Q2sq^-3 + 16/3*Q1sq^-2*Q2sq^-2*Q3sq^-1 - 16/3*Q1sq^-2*Q2sq^-1
         *Q3sq^-2 - 28/3*Q1sq^-2*Q3sq^-3 - 16/3*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 32/3
         *Q1sq^-1*Q2sq^-1*Q3sq^-3 + 4/3*Q2sq^-3*Q3sq^-2 - 28/3*Q2sq^-2*Q3sq^-3
          )

       + X7*eq^4 * ( 8/3*Q1sq^-2*Q3sq^-3 + 8/3*Q2sq^-2*Q3sq^-3 )

       + X5*eq^4*mq * ( 8*Q1sq^-2*Q2sq^-2*Q3sq^-1 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-2
          - 8/3*Q1sq^-2*Q3sq^-3 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 16*Q1sq^-1*
         Q2sq^-1*Q3sq^-3 - 8/3*Q2sq^-2*Q3sq^-3 )

       + X4*eq^4*mq * (  - 4*Q1sq^-3*Q2sq^-2 + 4*Q1sq^-3*Q3sq^-2 - 4*Q1sq^-2*
         Q2sq^-3 + 8*Q1sq^-2*Q2sq^-2*Q3sq^-1 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-2 - 4/3
         *Q1sq^-2*Q3sq^-3 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 16*Q1sq^-1*Q2sq^-1*
         Q3sq^-3 + 4*Q2sq^-3*Q3sq^-2 - 4/3*Q2sq^-2*Q3sq^-3 )

       + X3*eq^4*mq * (  - 8*Q1sq^-2*Q2sq^-2*Q3sq^-1 + 8*Q1sq^-2*Q2sq^-1*
         Q3sq^-2 + 16/3*Q1sq^-2*Q3sq^-3 + 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 + 16*
         Q1sq^-1*Q2sq^-1*Q3sq^-3 + 16/3*Q2sq^-2*Q3sq^-3 )

       + X2*eq^4*mq * ( 8*Q1sq^-1*Q2sq^-1*Q3sq^-2 )

       + X2*eq^4*mq^3 * ( 8*Q1sq^-2*Q2sq^-2*Q3sq^-1 - 8*Q1sq^-2*Q2sq^-1*
         Q3sq^-2 + 16/3*Q1sq^-2*Q3sq^-3 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 16*
         Q1sq^-1*Q2sq^-1*Q3sq^-3 + 16/3*Q2sq^-2*Q3sq^-3 );

   Pi39hat =
       + X8*eq^4 * ( 4*Q1sq^-3*Q2sq^-2 + 4*Q1sq^-3*Q3sq^-2 + 4*Q1sq^-2*Q2sq^-3
          + 4*Q1sq^-2*Q3sq^-3 + 4*Q2sq^-3*Q3sq^-2 + 4*Q2sq^-2*Q3sq^-3 )

       + X5*eq^4*mq * ( 8*Q1sq^-3*Q2sq^-2 + 8*Q1sq^-3*Q3sq^-2 + 8*Q1sq^-2*
         Q2sq^-3 + 8*Q1sq^-2*Q3sq^-3 + 8*Q2sq^-3*Q3sq^-2 + 8*Q2sq^-2*Q3sq^-3 )

       + X4*eq^4*mq * ( 4*Q1sq^-3*Q2sq^-2 + 4*Q1sq^-3*Q3sq^-2 + 4*Q1sq^-2*
         Q2sq^-3 + 4*Q1sq^-2*Q3sq^-3 + 4*Q2sq^-3*Q3sq^-2 + 4*Q2sq^-2*Q3sq^-3 )

       + X3*eq^4*mq * (  - 8*Q1sq^-3*Q2sq^-2 - 8*Q1sq^-3*Q3sq^-2 - 8*Q1sq^-2*
         Q2sq^-3 - 8*Q1sq^-2*Q3sq^-3 - 8*Q2sq^-3*Q3sq^-2 - 8*Q2sq^-2*Q3sq^-3 )
         ;

   Pi54hat =
       + X8*eq^4 * (  - 4/3*Q1sq^-3*Q2sq^-2 - 16/3*Q1sq^-3*Q2sq^-1*Q3sq^-1 - 4/
         3*Q1sq^-3*Q3sq^-2 + 4/3*Q1sq^-2*Q2sq^-3 - 16/3*Q1sq^-2*Q2sq^-1*
         Q3sq^-2 + 4/3*Q1sq^-2*Q3sq^-3 + 16/3*Q1sq^-1*Q2sq^-3*Q3sq^-1 + 16/3*
         Q1sq^-1*Q2sq^-2*Q3sq^-2 + 4/3*Q2sq^-3*Q3sq^-2 - 4/3*Q2sq^-2*Q3sq^-3 )

       + X5*eq^4*mq * (  - 4/3*Q1sq^-3*Q2sq^-2 - 8*Q1sq^-3*Q2sq^-1*Q3sq^-1 - 4/
         3*Q1sq^-3*Q3sq^-2 + 4/3*Q1sq^-2*Q2sq^-3 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-2
          + 8*Q1sq^-1*Q2sq^-3*Q3sq^-1 + 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 + 4/3*
         Q2sq^-3*Q3sq^-2 )

       + X4*eq^4*mq * ( 8/3*Q1sq^-3*Q2sq^-2 - 8*Q1sq^-3*Q2sq^-1*Q3sq^-1 + 8/3*
         Q1sq^-3*Q3sq^-2 - 8/3*Q1sq^-2*Q2sq^-3 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-2 + 4
         *Q1sq^-2*Q3sq^-3 + 8*Q1sq^-1*Q2sq^-3*Q3sq^-1 + 8*Q1sq^-1*Q2sq^-2*
         Q3sq^-2 - 8/3*Q2sq^-3*Q3sq^-2 - 4*Q2sq^-2*Q3sq^-3 )

       + X3*eq^4*mq * ( 4/3*Q1sq^-3*Q2sq^-2 + 8*Q1sq^-3*Q2sq^-1*Q3sq^-1 + 4/3*
         Q1sq^-3*Q3sq^-2 - 4/3*Q1sq^-2*Q2sq^-3 + 8*Q1sq^-2*Q2sq^-1*Q3sq^-2 - 8
         *Q1sq^-1*Q2sq^-3*Q3sq^-1 - 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 4/3*Q2sq^-3*
         Q3sq^-2 )

       + X2*eq^4*mq * ( 4*Q1sq^-2*Q2sq^-1*Q3sq^-1 - 4*Q1sq^-1*Q2sq^-2*Q3sq^-1
          )

       + X2*eq^4*mq^3 * ( 8/3*Q1sq^-3*Q2sq^-2 - 8*Q1sq^-3*Q2sq^-1*Q3sq^-1 + 8/
         3*Q1sq^-3*Q3sq^-2 - 8/3*Q1sq^-2*Q2sq^-3 - 8*Q1sq^-2*Q2sq^-1*Q3sq^-2
          + 8*Q1sq^-1*Q2sq^-3*Q3sq^-1 + 8*Q1sq^-1*Q2sq^-2*Q3sq^-2 - 8/3*
         Q2sq^-3*Q3sq^-2 );


X82 contributions

   Pi1X82hat =
       + X82b * ( 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 );

   Pi4X82hat =
       + X82b * ( 8*Q1sq^-2*Q2sq^-1*Q3sq^-1 + 8*Q1sq^-1*Q2sq^-2*Q3sq^-1 );

   Pi7X82hat = 0;

   Pi17X82hat = 0;

   Pi39X82hat = 0;

   Pi54X82hat =
       + X82b * ( 8*Q1sq^-3*Q2sq^-1*Q3sq^-1 - 8*Q1sq^-1*Q2sq^-3*Q3sq^-1 );

